A critical evaluation of the elemental abundances and evolutionary status of 15 Vul (HD 189849): The first identification of an evolved Am star

Understanding the evolution of metallic-line (Am) stars requires well determined atmospheric parameters and abundance patterns of the selected candidates. In this study, we presented a detailed abundance analysis of 15 Vul (HD 189849), identified as a marginal Am star, using a combination of equivalent width and spectrum synthesis techniques, under the LTE assumption. We compared our findings to previous analyses of the star, providing critique on both their results and our own. Our results suggest that although 15 Vul exhibits some underabundances of calcium and scandium, which are typically associated with Am stars, it might be more accurately identified as a normal A star in terms of its abundance pattern of all other elements and microturbulence velocity. The star's position on the HR diagram, along with our findings, may indicate that it is potentially a classical Am star that has evolved into the subgiant phase as a "quasi-normal" star. This may be the first identification of an evolved Am star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
